Higgs decay to fermion pairs at NLO in SMEFT

The calculation of next-to-leading order (NLO) perturbative corrections at fixed operator dimension in Standard Model Effective Field Theory (SMEFT) has been a topic of much recent interest. In this paper we obtain the NLO corrections from dimension-6 operators to the Higgs boson decays $h\to f\bar{f}$, where the fermions $f \in \{\mu,\tau,c\}$. This extends previous results for $h\to b\bar{b}$ to all phenomenologically relevant Higgs boson decays into fermions, and provides the basis for future precision analyses of these decays within effective field theory. We point out the benefits of studying ratios of decay rates into different fermions in SMEFT, the most surprising of which is enhanced sensitivity to anomalous $h\gamma\gamma$ and $hgg$ couplings induced by flavor-universal SMEFT operators, especially in scenarios where flavor-dependent Wilson coefficients are constrained by Minimal Flavor Violation.

==> Electronic_Results/READ_ME.txt <==
READ ME

*****************************************************
********************* SET UP ************************
*****************************************************

No files other than "hff_Decay.nb" need to be used.

Open hff_Decay.nb and run the first cell - no directory path needs to be set. 

Run the second cell to input the default parameters, these may be set by the user.

*****************************************************
************ SM PARAMETERS & INPUTS *****************
*****************************************************

"Inputs" determines the input parameters.
    * mx - mass of particle x. E.g. mh denotes the mass of the Higgs boson
    * alfa/alfas - values of the fine structure/strong coupling constant
    
"Scheme" determines the renormalization scheme for the relevant parameters:
	Set tag[delX]->1 for on-shell scheme for the parameter X, or set it to 0 for MSbar scheme.
	* Note: the electric charge and light fermion masses (all except mt) are renormalised only in the MSbar scheme, so there is no 'tag[delE]' or 'tag[delmx]' for fermon of mass mx.
	Set tag[zetaX]->1 to include the decoupling relations for the parameter X, or set to 0 to neglect them.
	    * See the paper for more details on the decoupling relations. Briefly, setting tag[zetaE] and tag[zetaMX] to 1 allow the user to use as input parameters the electric charge and the light fermion masses as defined in a low energy QEDxQCD theory with the top quark, higgs and heavy gauge bosons integrated out.
	
"Tags" gives the user a set of tags which can be set to 0 or 1, or a non-numerical value to highlight certain parts of the result.
	"QEDxQCD" tags the QEDxQCD part of the calculation i.e. contributions from diagrams involving photons or gluons (and a Z where appropriate for gauge invariance with the photon).
	"ferX" tags bosonic two-point function terms from the renormalization procedure with corrections from generation-X fermions.
	
	For example setting tag[QEDxQCD]-> tag[QEDxQCD] will leave this tag in the analytic results. The user could then look for terms with the coefficient "tag[QEDxQCD]" to isolate these contributions.


*****************************************************
******************** FUNCTIONS **********************
*****************************************************

The main functions of this notebook are "NumEval" and "AnalyticalEval". NumEval evaluates the specified result numerically, while AnalyticalEval recovers the analytical form in the light fermion mass limit.
Examples of these functions in use are given in the notebook.

*************** AnalyticalEval **********************
"AnalyticalEval" is used as follows:

AnalyticalEval[fs, {d, l}]

where {d, l} represents the dimension-d contribution at loop order l, and fs is the final state fermion of the process, e.g. fs = c for the process h -> c OverBar[c]. The available options are fs = {b, c, tau, mu} and returns the analytic result. The function can also take the optional additional argument

AnalyticalEval[fs, {d, l}, PaVeForm->False]

    * PaVeForm -> True: Returns the result in terms of Passarino-Veltman scalar integrals A0, B0, and C0 in the format adopted by LoopTools. An exception are the QEDxQCD pieces where in these pieces the scalar loop integrals are replaced by the analytic form, even with PaVeForm set to True.
    * PaVeForm -> False: Returns the result with the integrals replaced by their analytical form.

**************** NumEval ***************************
"NumEval" is used as follows:

NumEval[fs, {d, l}]

and returns numerical results for the specified decay mode, leaving the Wilson coefficients symbolic. All Wilson coefficients are replaced by their 'hatted' counterparts, defined by hatC = v^2 C. Some Wilson coefficients are left multiplying symbolic factors, see the accompanying paper for more details. The numerical result depends on the values the user specifies in the "Inputs" list of replacements.


**************** zeta"X"Analytical ***************************
"zetaMXAnalytical" and "zetaEAnalytical" can be used to retrieve the decoupling constants for the light quarks of mass mx and the electric charge respectively. They are used as follows

zetaMXAnalytical[d]

where d=4 for the SM result and d=6 for the dimension-6 contributions. "zetaEAnalytical" is used in an identical fashion.

**************** zeta"X"Numerical ***************************
"zetaMXNumerical" and "zetaENumerical" can be used to retrieve the numerical values of the decoupling constants for the light quarks of mass mx and the electric charge respectively. It is called as follows

zetaMXNumerical[d]

and similarly for the electric charge decoupling constant. Like NumEval, this functions produces the results in terms of the hatted Wilson coefficients, where some Wilson coefficients again keep some factors symbolic.

*****************************************************
************ DIM-6 WILSON COEFFICIENTS **************
*****************************************************

All the Wilson coefficients are implicitly the real parts of the Wilson coefficient, i.e. C = Re[C]

Numerical results are given in terms of 'hatted' Wilson coefficients, denoted hatC, for Wilson coefficient C.
The hatted Wilson Coefficients are defined as hatC = v^2 C where v = 2 MW SW / EL

The Wilson coefficient CW is denoted CWw in the notebook to avoid confusion with the cosine of the weak mixing angle.

The Wilson coefficients implicitly carry two inverse powers of the New Physics Scale "Lambda".




